Reinforcement Learning Enables Scaling Generalist Robot Policy Improvement

The introduction of generalist robot policies has enabled a single, large model to learn to perform a variety of tasks from a vast pre-training corpus. While these models often exhibit powerful zero-shot generalization capabilities, they typically require an adaptation phase to achieve sufficient performance in deployment. Iterated self-improvement via reinforcement learning (RL) has demonstrated promise in enabling this adaptation, yet such approaches have been largely explored in single-task settings - where the goal is to simply improve on a narrow deployment task - which lies in stark contrast to the multi-task capabilities of the base policy. In this work we ask whether generalist robot policies are capable of multi-task, generalist improvement in deployment - targeting many diverse tasks simultaneously - and what algorithmic recipe enables this. To answer this question, we first develop a set of structured evaluations to test generalist improvement capabilities, and systematically evaluate algorithmic and practical design choices regarding value estimation, policy extraction and resource allocation. We show that not only can generalist policies be improved online across diverse tasks, but that the right recipe can enable generalization and increase performance on tasks not considered during online training. We characterize when this generalization occurs and show that both the training task distribution and the use of value-based RL are critical. To the best of our knowledge, this is among the first evidence for online generalist improvement for robot foundation models.

==> figs/render/molmo_task_splits.csv <==
split,task,category,instance,initial_sr,train_or_eval
molmo_1,molmo_267,box,9,0.25,train
molmo_1,molmo_366,box,16,0.2916666666666667,train
molmo_1,molmo_138,box,14,0.2916666666666667,train
molmo_1,molmo_143,box,19,0.3333333333333333,train
molmo_4,molmo_267,box,9,0.25,train
molmo_4,molmo_366,box,16,0.2916666666666667,train
molmo_4,molmo_138,box,14,0.2916666666666667,train
molmo_4,molmo_143,box,19,0.3333333333333333,train
molmo_8_1_category,molmo_164,box,7,0.2083333333333333,train
molmo_8_1_category,molmo_86,box,12,0.25,train
molmo_8_1_category,molmo_70,box,11,0.25,train
molmo_8_1_category,molmo_267,box,9,0.25,train
molmo_8_1_category,molmo_366,box,16,0.2916666666666667,train
molmo_8_1_category,molmo_138,box,14,0.2916666666666667,train
molmo_8_1_category,molmo_143,box,19,0.3333333333333333,train
molmo_8_1_category,molmo_212,box,22,0.4583333333333333,train
molmo_8_8_category,molmo_369,boiler,7,0.2916666666666667,train
molmo_8_8_category,molmo_138,box,14,0.2916666666666667,train
molmo_8_8_category,molmo_24,cup,12,0.2916666666666667,train
molmo_8_8_category,molmo_187,ladle,16,0.3333333333333333,train
molmo_8_8_category,molmo_325,pot,14,0.2916666666666667,train
molmo_8_8_category,molmo_221,tissuepaper,14,0.2916666666666667,train
molmo_8_8_category,molmo_373,spatula,10,0.2916666666666667,train
molmo_8_8_category,molmo_148,spoon,20,0.2916666666666667,train
molmo_16,molmo_207,box,2,0.0,train
molmo_16,molmo_393,box,4,0.0,train
molmo_16,molmo_146,box,5,0.0416666666666666,train
molmo_16,molmo_55,box,6,0.125,train
molmo_16,molmo_164,box,7,0.2083333333333333,train
molmo_16,molmo_86,box,12,0.25,train
molmo_16,molmo_70,box,11,0.25,train
molmo_16,molmo_267,box,9,0.25,train
molmo_16,molmo_366,box,16,0.2916666666666667,train
molmo_16,molmo_138,box,14,0.2916666666666667,train
molmo_16,molmo_143,box,19,0.3333333333333333,train
molmo_16,molmo_212,box,22,0.4583333333333333,train
molmo_16,molmo_351,box,23,0.5833333333333334,train
molmo_16,molmo_333,box,24,0.6666666666666666,train
molmo_16,molmo_289,box,25,0.7916666666666666,train
molmo_16,molmo_122,box,26,0.875,train
molmo_64,molmo_332,boiler,4,0.1666666666666666,train
molmo_64,molmo_33,boiler,5,0.2083333333333333,train
molmo_64,molmo_242,boiler,6,0.25,train
molmo_64,molmo_369,boiler,7,0.2916666666666667,train
molmo_64,molmo_126,boiler,9,0.375,train
molmo_64,molmo_383,boiler,10,0.4166666666666667,train
molmo_64,molmo_295,boiler,11,0.4583333333333333,train
molmo_64,molmo_81,boiler,12,0.4583333333333333,train
molmo_64,molmo_164,box,7,0.2083333333333333,train
molmo_64,molmo_86,box,12,0.25,train
molmo_64,molmo_70,box,11,0.25,train
molmo_64,molmo_267,box,9,0.25,train
molmo_64,molmo_366,box,16,0.2916666666666667,train
molmo_64,molmo_138,box,14,0.2916666666666667,train
molmo_64,molmo_143,box,19,0.3333333333333333,train
molmo_64,molmo_212,box,22,0.4583333333333333,train
molmo_64,molmo_18,cup,5,0.2083333333333333,train
molmo_64,molmo_292,cup,8,0.2083333333333333,train
molmo_64,molmo_48,cup,10,0.25,train
molmo_64,molmo_185,cup,9,0.25,train
molmo_64,molmo_24,cup,12,0.2916666666666667,train
molmo_64,molmo_62,cup,13,0.3333333333333333,train
molmo_64,molmo_377,cup,14,0.375,train
molmo_64,molmo_78,cup,15,0.375,train
molmo_64,molmo_28,ladle,9,0.1666666666666666,train
molmo_64,molmo_311,ladle,11,0.2083333333333333,train
molmo_64,molmo_50,ladle,12,0.2083333333333333,train
molmo_64,molmo_56,ladle,14,0.25,train
molmo_64,molmo_399,ladle,13,0.25,train
molmo_64,molmo_187,ladle,16,0.3333333333333333,train
molmo_64,molmo_121,ladle,17,0.375,train
molmo_64,molmo_27,ladle,18,0.4166666666666667,train
molmo_64,molmo_309,pot,11,0.2083333333333333,train
molmo_64,molmo_227,pot,9,0.2083333333333333,train
molmo_64,molmo_265,pot,10,0.2083333333333333,train
molmo_64,molmo_325,pot,14,0.2916666666666667,train
molmo_64,molmo_277,pot,17,0.375,train
molmo_64,molmo_127,pot,15,0.375,train
molmo_64,molmo_254,pot,16,0.375,train
molmo_64,molmo_166,pot,18,0.4166666666666667,train
molmo_64,molmo_11,tissuepaper,9,0.2083333333333333,train
molmo_64,molmo_361,tissuepaper,12,0.25,train
molmo_64,molmo_103,tissuepaper,10,0.25,train
molmo_64,molmo_4,tissuepaper,13,0.25,train
molmo_64,molmo_260,tissuepaper,11,0.25,train
molmo_64,molmo_221,tissuepaper,14,0.2916666666666667,train
molmo_64,molmo_348,tissuepaper,16,0.375,train
molmo_64,molmo_305,tissuepaper,17,0.5,train
molmo_64,molmo_22,spatula,6,0.125,train
molmo_64,molmo_210,spatula,9,0.25,train
molmo_64,molmo_176,spatula,8,0.25,train
molmo_64,molmo_373,spatula,10,0.2916666666666667,train
molmo_64,molmo_93,spatula,13,0.3333333333333333,train
molmo_64,molmo_394,spatula,12,0.3333333333333333,train
molmo_64,molmo_6,spatula,14,0.4166666666666667,train
molmo_64,molmo_47,spatula,15,0.4583333333333333,train
molmo_64,molmo_19,spoon,15,0.1666666666666666,train
molmo_64,molmo_296,spoon,16,0.1666666666666666,train
molmo_64,molmo_82,spoon,18,0.2083333333333333,train
molmo_64,molmo_39,spoon,17,0.2083333333333333,train
molmo_64,molmo_162,spoon,19,0.25,train
molmo_64,molmo_148,spoon,20,0.2916666666666667,train
molmo_64,molmo_150,spoon,22,0.375,train
molmo_64,molmo_7,spoon,23,0.4583333333333333,train
molmo_val_box,molmo_273,box,15,0.2916666666666667,eval
molmo_val_box8,molmo_273,box,15,0.2916666666666667,eval
molmo_val_box8,molmo_505,box,17,0.31666666666666665,eval
molmo_val_box8,molmo_543,box,13,0.2833333333333333,eval
molmo_val_box8,molmo_602,box,10,0.25,eval
molmo_val_box8,molmo_666,box,8,0.2333333333333333,eval
molmo_val_box8,molmo_675,box,21,0.3833333333333333,eval
molmo_val_box8,molmo_769,box,20,0.35000000000000003,eval
molmo_val_box8,molmo_916,box,18,0.31666666666666665,eval
molmo_val_in,molmo_8,boiler,8,0.3333333333333333,eval
molmo_val_in,molmo_273,box,15,0.2916666666666667,eval
molmo_val_in,molmo_222,cup,11,0.2916666666666667,eval
molmo_val_in,molmo_73,ladle,15,0.25,eval
molmo_val_in,molmo_346,pot,13,0.25,eval
molmo_val_in,molmo_49,tissuepaper,15,0.2916666666666667,eval
molmo_val_in,molmo_379,spoon,21,0.3333333333333333,eval
molmo_val_in,molmo_21,spatula,11,0.3333333333333333,eval
molmo_val_out,molmo_140,atomizer,17,0.2916666666666667,eval
molmo_val_out,molmo_356,bowl,4,0.2916666666666667,eval
molmo_val_out,molmo_345,fork,18,0.2916666666666667,eval
molmo_val_out,molmo_155,knife,18,0.3333333333333333,eval
molmo_val_out,molmo_357,remotecontrol,24,0.25,eval
molmo_val_out,molmo_163,salt/pepper shaker,24,0.2916666666666667,eval
molmo_val_out,molmo_208,soapdispenser,20,0.3333333333333333,eval
molmo_val_out,molmo_226,winebottle,26,0.2916666666666667,eval
molmo_val,molmo_8,boiler,8,0.3333333333333333,eval
molmo_val,molmo_273,box,15,0.2916666666666667,eval
molmo_val,molmo_222,cup,11,0.2916666666666667,eval
molmo_val,molmo_73,ladle,15,0.25,eval
molmo_val,molmo_346,pot,13,0.25,eval
molmo_val,molmo_49,tissuepaper,15,0.2916666666666667,eval
molmo_val,molmo_379,spoon,21,0.3333333333333333,eval
molmo_val,molmo_21,spatula,11,0.3333333333333333,eval
molmo_val,molmo_140,atomizer,17,0.2916666666666667,eval
molmo_val,molmo_356,bowl,4,0.2916666666666667,eval
molmo_val,molmo_345,fork,18,0.2916666666666667,eval
molmo_val,molmo_155,knife,18,0.3333333333333333,eval
molmo_val,molmo_357,remotecontrol,24,0.25,eval
molmo_val,molmo_163,salt/pepper shaker,24,0.2916666666666667,eval
molmo_val,molmo_208,soapdispenser,20,0.3333333333333333,eval
molmo_val,molmo_226,winebottle,26,0.2916666666666667,eval

